An integrated photonic engine for programmable atomic control

Solutions for scalable, high-performance optical control are important for the development of scaled atom-based quantum technologies. Modulation of many individual optical beams is central to the application of arbitrary gate and control sequences on arrays of atoms or atom-like systems. At telecom wavelengths, miniaturization of optical components via photonic integration has pushed the scale and performance of classical and quantum optics far beyond the limitations of bulk devices. However, these material platforms for high-speed telecom integrated photonics are not transparent at the short wavelengths required by leading atomic systems. Here, we propose and implement a scalable and reconfigurable photonic architecture for multi-channel quantum control using integrated, visible-light modulators based on thin-film lithium niobate. Our approach combines techniques in free-space optics, holography, and control theory together with a sixteen-channel integrated photonic device to stabilize temporal and cross-channel power deviations and enable precise and uniform control. Applying this device to a homogeneous constellation of silicon-vacancy artificial atoms in diamond, we present techniques to spatially and spectrally address a dynamically-selectable set of these stochastically-positioned point emitters. We anticipate that this scalable and reconfigurable optical architecture will lead to systems that could enable parallel individual programmability of large many-body atomic systems, which is a critical step towards universal quantum computation on such hardware.

==> vids/supplementary.video.1.txt <==
Parallelized photoluminescence excitation spectroscopy.
A roughly 80 μm square field of silicon-vacancy emitters in diamond illuminated by a narrow linewidth laser and measured with a camera (2D image). The frequency of the laser scans over time, exciting resonant emitters.
